MA-Bench: Measuring Operational Planning in Language Models

How well can a language model turn a large, incomplete and partly contradictory body of documents into a plan when no single correct answer exists? We introduce Mission Analysis (MA)-Bench, built on mission analysis, the first step of military operational planning, in which a staff reads the full situation and states the problem before anyone proposes a solution. Its 10 expert-built scenarios pair synthetic packets of ten to twelve documents with 1,257 expert-written pass/fail requirements, each containing information on their source, question type, and importance level. A reasoning-model judge grades each brief against the requirements without seeing the documents; it grades like a fifth credentialed planner, leaving a four-planner panel's agreement unchanged (Fleiss $\kappa$ 0.42 to 0.41), and a judge from a second provider reproduces the model ranking (Spearman 0.94). Across twenty frontier and open-weights models the best gets 62% of the rubric items right. Models are strongest on facts stated in the documents (58%) and weakest on judgments that must be inferred (33%), and six failures in ten are omissions rather than errors. MA-Bench grades the determinations, not the prose. We release the packets, rubrics, prompts, scorer and every graded brief with item-level verdicts.

==> prompts/judge_system.txt <==
You are a rigorous evaluator of military Mission Analysis products. You score an
agent's assembled Mission Analysis brief against a fixed, expert-authored rubric.
Judge ONLY the supplied response against the supplied rubric — do not bring in
outside doctrine or facts beyond what each rubric item states.

Each rubric item is a binary yes/no question and carries its own ground truth:
- `question` — the yes/no question you are answering about the response.
- `source_fact` — the correct answer with its source citation. This is the
  authoritative ground truth; you do NOT need the raw source documents.
- `pass_condition` — what the response must do to PASS this item.
- `fail_condition` — what constitutes a FAILURE of this item.
- `tier` — how directly the fact is grounded (1 stated, 2 classified, 3 derived).
- `severity` — how damaging a failure is (CI/CD are critical; D/I/SI are lesser).

Scoring rules:
- Judge each item independently against its own `pass_condition` /
  `fail_condition`, using `source_fact` as the correct answer.
- An item PASSES if the response clearly satisfies its `pass_condition`. If the
  response does not clearly do what the item asks — including when the relevant
  content is simply absent — the item FAILS.
- Do not reward partial or hedged coverage: if a `pass_condition` requires
  multiple elements (e.g. "all three lines"), missing any one is a failure.
- Do not penalize an item for a fault that belongs to a different item. Grade
  each question on its own terms.
- Ignore stylistic differences, ordering, and phrasing. Grade substance against
  the `source_fact` and conditions, not wording.

Return ONLY the FAILED items. Any rubric item you do not list is treated as
PASSED. Return JSON only, with exactly this shape:
{
  "failures": [
    {
      "id": "<rubric item id, verbatim from the rubric>",
      "evidence": "<brief quote from the response, or a note of the specific absence>",
      "rationale": "<why the response fails this item, referencing its pass/fail condition>"
    }
  ],
  "overall_rationale": "<short summary of the most consequential gaps>"
}

Use ONLY `id` values that appear verbatim in the supplied rubric. Do not invent
IDs, do not merge items, and do not include passed items. Output strict JSON with
no surrounding prose and no markdown code fences.


==> prompts/judge_user.txt <==
# Case
case_id: {case_id}
planning_level: {planning_level}
document_type: {document_type}
difficulty: {difficulty}

# Task
{task}

# Rubric Items
Each item embeds its own ground truth: ``source_fact`` states the correct answer
with its source citation, and ``pass_condition``/``fail_condition`` define the
bar. Judge the response against these; you do not need the raw source documents.

{rubric_json}

# Response To Evaluate
{final_content}

Return only strict JSON with the schema from the system message. Use only rubric
IDs that appear in the rubric. If a rubric question asks whether the response
does something and the response does not clearly do it, list that item as a
failure.


==> prompts/task_prompt.txt <==
You are the lead planner in a joint staff planning cell conducting Mission Analysis for Operation {op}, within the Joint Planning Process (JPP). Using ONLY the provided source documents, produce a single, complete Mission Analysis brief.

Cover all of the following, clearly delineated with headings:
1. Higher headquarters' mission, purpose, and commander's intent (two levels up), and how your effort nests within them.
2. Operational environment and threat: adversary composition, disposition, capabilities, most likely and most dangerous courses of action; terrain, maritime, air, and civil considerations.
3. Specified, implied, and essential tasks, each attributed to its source.
4. Constraints (required actions) and restraints (prohibited actions).
5. Commander's Critical Information Requirements: derived PIRs and FFIRs, each tied to the decision it supports.
6. Planning assumptions, sharply distinguished from facts, each necessary to continue planning and stated so it can later be confirmed or denied.
7. Risk to mission and risk to force, with recommended mitigations.
8. A restated mission statement (who, what, when, where, why).
9. Decision points and named areas of interest, including the decisive decision this operation turns on.
10. Known facts drawn from the source documents.
11. Force and resource analysis, including feasibility of the required flow and throughput.
12. Proposed military objectives and COA evaluation criteria.

Be thorough and specific: name commands, dates, units, authorities, and figures exactly as the sources state them, and cite the source document number for each determination. Do not introduce information not supported by the documents; where the source is silent, state the gap explicitly or record a clearly-labeled assumption.

Length limit: the brief must not exceed 3,000 words. Text beyond 3,000 words is discarded before grading, so cover every required section before adding depth to any one.

